Learning to Represent and Predict Sets with Deep Neural Networks

In this thesis, we develop various techniques for working with sets in machine learning. Each input or output is not an image or a sequence, but a set: an unordered collection of multiple objects, each object described by a feature vector. Their unordered nature makes them suitable for modeling a wide variety of data, ranging from objects in images to point clouds to graphs. Deep learning has recently shown great success on other types of structured data, so we aim to build the necessary structures for sets into deep neural networks. The first focus of this thesis is the learning of better set representations (sets as input). Existing approaches have bottlenecks that prevent them from properly modeling relations between objects within the set. To address this issue, we develop a variety of techniques for different scenarios and show that alleviating the bottleneck leads to consistent improvements across many experiments. The second focus of this thesis is the prediction of sets (sets as output). Current approaches do not take the unordered nature of sets into account properly. We determine that this results in a problem that causes discontinuity issues with many set prediction tasks and prevents them from learning some extremely simple datasets. To avoid this problem, we develop two models that properly take the structure of sets into account. Various experiments show that our set prediction techniques can significantly benefit over existing approaches.

==> chapters/learn-to-count/review-summary.txt <==
Due to the length of your detailed point-by-point rebuttals, we would like to give a quick summary of our responses to the main concerns that the reviewers had.

Reviewer 3

- Too handcrafted
The current state-of-art in VQA on real images is nowhere near good enough for learning to count to be feasible using general models without hand-crafting some aspects of them for counting specifically.
We are the first to use a graph-based approach with any significant benefit on VQA for real images, which in the future could certainly be generalized but we had no success with generalizations so far.
Hand-crafting gives the component many of its useful properties and guarantees, such as allowing us to understand why it made specific predictions.
- NMS baseline missing
We have updated the paper with NMS results, strengthening our main results.
- Comparison with (Chattopadhyay et al., 2017) missing
Their experimental setup majorly disadvantages VQA models, so their results are not comparable. We have updated the paper to make this clearer.

Reviewer2

- Application range is very limited
While the reviewer claims that our component is entirely limited to VQA, this is not true since even the toy dataset that we use has not much to do with VQA (it is a general counting task).
Counting tasks have much practical use and we updated the paper to explicitly state how it is applicable outside of VQA.
- Built on a lot of heuristics without theoretical consideration
Our component does not use an established mathematical framework (such as Determinantal Point Processes as the reviewer suggests in a comment) but we are justifying every step with what properties are needed to count correctly.
That is, we are mathematically correctly modelling a sensible counting mechanism and disagree with the claim that these are just a bunch of heuristics.
In both theory and practice, the counting mechanism gives perfect answers when ideal case assumptions apply.
The lack of traditional theory also seems to be a complaint about large parts of Deep Learning and recent Computer Vision research in general.

Especially given the strong positives that this reviewer lists, we do not think that a final rating of 4 is fair towards our work.

# Reviewer1

- Fails to show improvement over a couple of important baselines
We think that the reviewer must have misunderstood something; we do not know what this could be referring to. If the reviewer is referring to baselines in the paper, all results show a clear improvement of our component over all existing methods. If the reviewer is referring to baselines not in the paper, then we do not see how this can be the case:
we only left out baselines that are strictly weaker in all aspects than the ones we show in the paper.
You can verify that our results on the number category (51.39%) outperforms everything, including ensemble models of state-of-the-art techniques with orthogonal improvements, on the the official leaderboard (our results are hidden for anonymity): https://evalai.cloudcv.org/web/challenges/challenge-page/1/leaderboard

- Qualitative examples of A, D, and C are needed
We have updated the paper to include some qualitative examples.


==> chapters/learn-to-sortpool/changes.txt <==
Changes made:

# R4
- We fixed all the minor things that were pointed out.
- We added a sentence to the caption of Figure 1 that explains the 90 degree rotation not rotating the colours.
- The table 7 caption now refers to the description of what ``mask feature'' is in the accompanying text in the same appendix. We also made the description of what the mask feature is more explicit.
- [TODO] We updated Figure 3 to show input and target more clearly.
- [TODO] We added an appendix that states the responsibility problem more rigorously.
- We now state explicitly that the reason for using the sorting relaxation is to get a differentiable permutation matrix.

# R1
- We added a sentence explaining that anchor-based object detectors do not have the responsibility problem.


==> chapters/learn-to-sortpool/iclr_rebuttal.txt <==
# Reviewer 4
a. Thank you for the improvements to wording in the introduction, we will include them all in the revision. With "both issues", we mean the bottleneck problem of the encoder and the responsibility problem in the decoder.
Well spotted on the single max result in Table 9 that is slightly better than FSPool, we will of course bold the correct entry in the revision.

b. This disconnect between what should happen pictorially (90 degree rotation should rotate outputs by 90 degrees) and what actually happens because it is a set (after a 90 degree rotation it is still the same set, so the output is the same too) is exactly what we want to show in this figure. While we explain this a bit in the accompanying text, we will add a sentence to the caption that elaborates on this. If you have any other ideas on what would make it easier to read, let us know.

c. Zhang19a cite the pre-print of our paper for the responsibility problem and placed their description of it in their background section. Their description of the responsibility problem argues that intuitively, it *could* be a problem, while our description shows that it specifically introduces discontinuities which *are* a problem (which also becomes clear from our polygon experiment). In terms of pre-print timeline, our paper introduced the responsibility problem first, Zhang19a then cited it and gave an alternative example of it. So, we maintain that it is a main contribution of our paper.

d. The mask feature is a single feature that is concatenated to each element of the set (i.e. each set element in MNIST now has the 3 dimensions x, y, and mask). This is to explicitly distinguish normal set elements from padding elements, which the model could otherwise interpret as points at coordinates (0, 0). Padding is necessary for minibatch training.
We briefly mention this Appendix B, but we will add a sentence to the table 7 caption to make this clearer.

This explicit distinction between padding and non-padding elements seems to be enough to make the task hard enough for the baseline to start struggling.

It is also worth noting that our FSPool-FSUnpool model minimises MSE, while the baseline minimises the Chamfer loss. These two losses can sometimes be misaligned, which would explain why our Chamfer loss is worse (since the baseline explicitly minimises Chamfer loss), yet many of our outputs in Figure 3 are qualitatively better. For example, one shortcoming of the Chamfer loss is that it does not do well with duplicate and near duplicate elements: the loss between [1, 1, 9] and [1, 9, 9.01] is close to 0. Most points in an MNIST set are close to many other points, and there are many duplicate padding elements. This can make a model that is trained with MSE appear worse when evaluated with Chamfer when comparing it to a model that directly minimises the Chamfer loss.

If you think that this explanation will help a reader understand our results, we can add some of this in the revision.

(We realise that it can be a bit hard to tell what the input and target look like in Figure 3, so we will change the figure to not plot input and target on top of each other in the revision.)

e. We will add an appendix that states our example in more precise mathematical terms.

f. The problem is not the sorting step, but the permutation that the sorting produces. A normal sort produces a "hard" permutation (each element before the sort is assigned to exactly one position after the sort), while Grover's method produces a "soft" permutation (each element is assigned mostly to one position after the sort, but also a bit to the nearby ones).

While the hard permutation isn't a problem when just using the encoder (gradient can just be propagated pathwise), in the auto-encoder the permutation that the sort produces is used in FSUnpool. To train it, we need the permutation itself to be differentiable, which can be done for the soft permutation matrix that Grover's method produces, but not the hard permutation of the normal sort.

We can change the text after equation 7 to make this point a bit more clearly.

# Reviewer 3
Let us know if you have any questions.

# Reviewer 1

1.
When we say that the responsibility problem exists in tasks like object detection, we specifically mean the use of MLPs or RNNs to predict each bounding box, rather than the more common approach of models like Faster R-CNN which use anchors. This set-based object detection approach is something that for example Stewart & Andriluka (2016) have done, which we mention in the related works section.

(We just noticed that we missed a citation to Rezatofighi et al. (2018) https://arxiv.org/abs/1805.00613 in the related works who have also used an MLP to predict bounding boxes in a set-based way, which we will add in the revision)

The anchor-based approach of Faster R-CNN and similar does not have the responsibility issue we describe, because it does not treat object detection as a proper set prediction task in the first place.

We will add a sentence to make this distinction clearer.

2.
An important aspect when working with sets is the property of permutation-invariance: changing the order of the set elements (which is arbitrary) should not change the output of the model. FSPool, sum, average, and max pool are all permutation-invariant, but a weighted sum is not, which makes it unsuitable for pooling sets.
That is why we do not compare against it. From the Janossy pooling results in Table 2, you can see how a model that is not permutation-invariant (an LSTM in this case) results in worse performance here.

